Sequential Automorphism Ensemble Decoding with Early Stopping

In this paper, a low-complexity approach for the automorphism ensemble decoder (AED) using successive cancellation (SC) as constituent decoders is proposed. The approach sequentially activates sub-decoders and terminates the decoding process based on pre-optimized parameters, derived from the strong correlation observed between the decoding outcome and the SC path metric. An algorithm is proposed to find a list of early termination thresholds that minimize average decoding complexity subject to a block-error rate (BLER) constraint. For various code parameters and a BLER below $10^{-3}$, simulation results show that average decoding complexity is reduced by a factor of at least $6 \times$, and up to $22 \times$, compared to the original AED complexity, with a negligible degradation in BLER.

==> figures/BLER/AE32_128_60.txt <==
  ebno    snr      fer      averagesubdecoder
 3.29059    0      0.34965                 32
 3.79059  0.5     0.200401                 32
 4.29059    1     0.077101                 32
 4.79059  1.5    0.0295683                 32
 5.29059    2   0.00919879                 32
 5.79059  2.5   0.00203042                 32
 6.29059    3  0.000284921                 32
 6.79059  3.5      3.6e-05                 32

==> figures/BLER/AE32_128_64.txt <==
  ebno   snr     fer      averagesubdecoder
 3.0103    0    0.574713                 32
 3.5103  0.5    0.311526                 32
 4.0103    1    0.158479                 32
 4.5103  1.5   0.0648088                 32
 5.0103    2    0.025208                 32
 5.5103  2.5  0.00605217                 32
 6.0103    3  0.00101557                 32
 6.5103    3.5  9.2e-5                 32

==> figures/BLER/AE8_128_60.txt <==
  ebno    snr      fer      averagesubdecoder
 3.29059    0     0.406504                  8
 3.79059  0.5     0.243309                  8
 4.29059    1     0.126582                  8
 4.79059  1.5    0.0450653                  8
 5.29059    2    0.0178348                  8
 5.79059  2.5    0.0034236                  8
 6.29059    3  0.000631381                  8
  6.79059 3.5 7.2e-5 8
 7.29059 4 1.8e-5 8

==> figures/BLER/AE8_128_64.txt <==
  ebno   snr      fer      averagesubdecoder
 3.0103    0     0.704225                  8
 3.5103  0.5          0.5                  8
 4.0103    1     0.277008                  8
 4.5103  1.5     0.144092                  8
 5.0103    2    0.0582411                  8
 5.5103  2.5    0.0217912                  8
 6.0103    3   0.00473709                  8
 6.5103  3.5  0.000507439                  8
 7.0103 4 0.000056 8

==> figures/BLER/AE8_128_98.txt <==
  ebno    snr       fer      averagesubdecoder
 5.15984     4     0.324675                  8
 5.40984  4.25     0.227618                  8
 5.65984   4.5     0.151057                  8
 5.90984  4.75    0.0863558                  8
 6.15984     5    0.0504032                  8
 6.40984  5.25    0.0272628                  8
 6.65984   5.5    0.0117252                  8
 6.90984  5.75   0.00660095                  8
 7.15984     6   0.00254816                  8
 7.40984  6.25  0.000974406                  8
 7.65984   6.5  0.000353592                  8
 7.90984  6.75     0.000142                  8
 8.15984     7      3.8e-05                  8

==> figures/BLER/AE8_128_99.txt <==
  ebno    snr      fer      averagesubdecoder
 4.11575    3     0.719424                  8
 4.61575  3.5     0.531915                  8
 5.11575    4     0.298507                  8
 5.61575  4.5     0.166113                  8
 6.11575    5    0.0560538                  8
 6.61575  5.5    0.0160436                  8
 7.11575    6   0.00309713                  8
 7.61575  6.5  0.000399288                  8
 8.11575    7      2.9e-05                  8

==> figures/BLER/DAE32_128_60.txt <==
  ebno    snr      fer      averagesubdecoder
 3.29059    0     0.367647            12.3015
 3.79059  0.5     0.205761             11.749
 4.29059    1    0.0819672            10.1852
 4.79059  1.5     0.031348            8.72414
 5.29059    2   0.00953016            6.48537
 5.79059  2.5   0.00221528            4.86675
 6.29059    3   0.00029472            3.46375
 6.79059  3.5        4e-05            2.48424

==> figures/BLER/ML_128_60.txt <==
  ebno   snr      fer     
4.7906   1.5  0.03295253 
 5.0406  1.75  0.01642436 
 5.2906     2   0.0078671 
 5.5406  2.25  0.00361284 
 5.7906   2.5  0.00158675 
 6.0406  2.75  0.00066474 
 6.2906     3  0.00026489 
 6.5406  3.25  0.00010011 
 6.7906   3.5   3.577e-05 
 7.0406  3.75   1.204e-05 

==> figures/BLER/ML_128_98.txt <==
ebno   snr     fer      
 6.1598    5  0.03031449 
 6.6598  5.5  0.00613676 
 7.1598    6   0.0010287 
 7.6598  6.5  0.00013955 
 8.1598    7   1.493e-05 

==> figures/BLER/ML_128_99.txt <==
  ebno   snr      fer      
 6.1157     5  0.04640886 
 6.3657  5.25  0.02135055 
 6.6157   5.5  0.00939486 
 6.8657  5.75  0.00394369 
 7.1157     6  0.00157485 
 7.3657  6.25  0.00059651 
 7.6157   6.5  0.00021364 
 7.8657  6.75   7.211e-05 
 8.1157     7   2.286e-05 

==> figures/BLER/SC_128_60.txt <==
  ebno    snr      fer      averagesubdecoder
 3.29059    0          0.8                  1
 3.79059  0.5     0.552486                  1
 4.29059    1     0.444444                  1
 4.79059  1.5     0.273224                  1
 5.29059    2     0.211864                  1
 5.79059  2.5    0.0785546                  1
 6.29059    3    0.0288184                  1
 6.79059  3.5    0.0119775                  1
 7.29059    4   0.00309301                  1
 7.79059  4.5  0.000609411                  1
 8.29059    5      8.8e-05                  1

==> figures/BLER/SC_128_64.txt <==
  ebno   snr      fer      averagesubdecoder
 3.0103    0     0.934579                  1
 3.5103  0.5     0.763359                  1
 4.0103    1     0.735294                  1
 4.5103  1.5     0.552486                  1
 5.0103    2     0.396825                  1
 5.5103  2.5     0.212766                  1
 6.0103    3     0.117509                  1
 6.5103  3.5    0.0668896                  1
 7.0103    4     0.022553                  1
 7.5103  4.5   0.00687238                  1
 8.0103    5   0.00156345                  1
 8.5103  5.5  0.000234159                  1
 9.0103    6      2.9e-05                  1

==> figures/BLER/SC_128_98.txt <==
  ebno    snr     fer      averagesubdecoder
 5.15984    4    0.607287                  1
 5.65984  4.5    0.361446                  1
 6.15984    5    0.202977                  1
 6.65984  5.5   0.0926498                  1
 7.15984    6   0.0311074                  1
 7.65984  6.5  0.00905742                  1
 8.15984    7  0.00169003                  1
 8.65984  7.5     0.00022                  1
 9.15984    8       3e-05                  1

==> figures/BLER/SC_128_99.txt <==
ebno snr fer averagesubdecoder
4.11575    3     0.847458                  1
 4.61575  3.5     0.793651                  1
 5.11575    4     0.641026                  1
 5.61575  4.5     0.420168                  1
 6.11575    5     0.249377                  1
 6.61575  5.5     0.153139                  1
 7.11575    6    0.0667557                  1
 7.61575  6.5    0.0210393                  1
 8.11575    7   0.00513505                  1
 8.61575  7.5  0.000925027                  1
 9.11575    8  0.000115028                  1

==> figures/BLER/v4/DAE32_128_64_xi10.txt <==
  ebno   snr    sigma fer ber      averagesubdecoder
  3.0103 0 1 0.680272 0.274128 10.8163
3.5103 0.5 0.944061 0.364964 0.150947 10.0109
4.0103 1 0.891251 0.202429 0.0816359 9.0587
4.5103 1.5 0.841395 0.0793651 0.0288814 7.00635
5.0103 2 0.794328 0.0244499 0.00869117 5.53423
5.5103 2.5 0.749894 0.00607829 0.00201723 3.96207
6.0103 3 0.707946 0.00101157 0.000345199 2.91192
6.5103 3.5 0.668344 0.000108254 3.75846e-05 2.1384
7.0103 4 0.668344 0.0000143 4.175846e-06 1.43

==> figures/BLER/v4/DAE32_128_98_xi10.txt <==
  ebno   snr    sigma fer ber      averagesubdecoder
3.15984 2 0.794328 0.900901 0.373047 5.31532
3.65984 2.5 0.749894 0.840336 0.359372 6.86555
4.15984 3 0.707946 0.714286 0.259767 7.87143
4.65984 3.5 0.668344 0.446429 0.144953 7.04464
5.15984 4 0.630957 0.296736 0.100527 7.58457
5.65984 4.5 0.595662 0.130548 0.0475702 5.44256
6.15984 5 0.562341 0.0346861 0.0102218 3.94138
6.65984 5.5 0.530884 0.007303 0.00206422 2.71577
7.15984 6 0.501187 0.00166367 0.00045768 1.90156
7.65984 6.5 0.473151 0.000215683 5.81463e-05 1.47348
8.15984 7 0.446684 2.64038e-05 7.21792e-06 1.23275

==> figures/BLER/v4/DAE32_128_99_xi10.txt <==
  ebno   snr    sigma fer ber      averagesubdecoder
3.11575 2 0.794328 0.934579 0.392523 4.62617
3.61575 2.5 0.749894 0.833333 0.348906 5.3
4.11575 3 0.707946 0.70922 0.276739 6.24113
4.61575 3.5 0.668344 0.5 0.185707 6.4
5.11575 4 0.630957 0.278552 0.091725 5.77437
5.61575 4.5 0.595662 0.141844 0.0474676 5.08652
6.11575 5 0.562341 0.0391083 0.0136405 3.70551
6.61575 5.5 0.530884 0.0102407 0.00346941 2.59846
7.11575 6 0.501187 0.00173874 0.000521094 1.87618
7.61575 6.5 0.473151 0.000239531 6.94883e-05 1.46423
8.11575 7 0.446684 2.43854e-05 6.70476e-06 1.24082
8.61575 7.5 0.421697 1.9e-06 5.0202e-07 1.12015

==> figures/BLER/v4/DAE8_128_60_xi10.txt <==
  ebno   snr    sigma fer ber      averagesubdecoder
  3.29059 0 1 0.425532 0.16539 5.68085
3.54059 0.25 0.971628 0.364964 0.137835 5.24453
3.79059 0.5 0.944061 0.263158 0.0948684 5.11316
4.04059 0.75 0.917276 0.207469 0.0685685 4.78008
4.29059 1 0.891251 0.127714 0.0457003 4.21328
4.54059 1.25 0.865964 0.0909918 0.0318926 3.98635
4.79059 1.5 0.841395 0.0566251 0.0204511 3.48811
5.04059 1.75 0.817523 0.0351 0.0117761 3
5.29059 2 0.794328 0.0183016 0.00560944 2.58181
5.54059 2.25 0.771792 0.00749794 0.00232311 2.22254
5.79059 2.5 0.749894 0.00401059 0.00128138 2.00253
6.04059 2.75 0.728618 0.00155598 0.000469389 1.72924
6.29059 3 0.707946 0.00065551 0.000180047 1.54287
6.54059 3.25 0.68786 0.000245821 7.12471e-05 1.39269
6.79059 3.5 0.668344 6.9e-05 1.82e-05 1.27944
7.04059 3.75 0.649382 3.4e-05 1.035e-05 1.19455
7.29059 4 0.630957 1e-05 2.66667e-06 1.13343


==> figures/BLER/v4/DAE8_128_64_xi10.txt <==
  ebno   snr    sigma fer ber      averagesubdecoder
  3.0103 0 1 0.763359 0.316078 6.56489
3.5103 0.5 0.944061 0.502513 0.202732 5.8392
4.0103 1 0.891251 0.316456 0.123912 4.95886
4.5103 1.5 0.841395 0.153846 0.0572115 3.85692
5.0103 2 0.794328 0.0625391 0.0219962 2.97186
5.5103 2.5 0.749894 0.0226398 0.00832013 2.3396
6.0103 3 0.707946 0.00509528 0.00187331 1.69556
6.5103 3.5 0.668344 0.000615419 0.000214339 1.3487
7.0103 4 0.630957 6.5e-05 2.16406e-05 1.15731
7.5103 4.5 0.595662 7e-06 2e-06 1.06186


==> figures/BLER/v4/DAE8_128_64_xi10_Optimal.txt <==
  ebno   snr    sigma fer ber      averagesubdecoder
3.0103 0 1 0.819672 0.332864 4.72951
3.5103 0.5 0.944061 0.510204 0.202567 4.42347
4.0103 1 0.891251 0.338983 0.131674 3.95254
4.5103 1.5 0.841395 0.155521 0.0574699 3.09798
5.0103 2 0.794328 0.065703 0.0228113 2.34034
5.5103 2.5 0.749894 0.0222272 0.00798094 1.87864
6.0103 3 0.707946 0.00495466 0.00185103 1.45147
6.5103 3.5 0.668344 0.000544662 0.000193866 1.2266
7.0103 4 0.630957 6.3e-05 2.14844e-05 1.10783
7.5103 4.5 0.595662 6e-06 1.875e-06 1.04535

==> figures/BLER/v4/DAE8_128_98_xi10.txt <==
  ebno   snr    sigma fer ber      averagesubdecoder
4.15984 3 0.707946 0.684932 0.266005 5.61644
4.65984 3.5 0.668344 0.558659 0.197298 5.51397
5.15984 4 0.630957 0.287356 0.0913969 4.28448
5.65984 4.5 0.595662 0.177936 0.0621505 3.49822
6.15984 5 0.562341 0.0522466 0.0161378 2.42842
6.65984 5.5 0.530884 0.0143041 0.00469262 1.79345
7.15984 6 0.501187 0.00259128 0.00071075 1.34715
7.65984 6.5 0.473151 0.000385945 0.000115311 1.13602
8.15984 7 0.446684 4.6e-05 1.30408e-05 1.05298
8.65984 7.5 0.421697 5e-06 1.54082e-06 1.02103

==> figures/BLER/v4/DAE8_128_99_xi10.txt <==
  ebno   snr    sigma fer ber      averagesubdecoder
4.11575 3 0.707946 0.757576 0.293465 5.64394
4.61575 3.5 0.668344 0.571429 0.205483 5.61714
5.11575 4 0.630957 0.307692 0.11021 4.80923
5.61575 4.5 0.595662 0.165837 0.0533193 3.85738
6.11575 5 0.562341 0.0575705 0.0203183 3.00115
6.61575 5.5 0.530884 0.0183083 0.00627106 2.08239
7.11575 6 0.501187 0.00311633 0.00104791 1.4912
7.61575 6.5 0.473151 0.000432756 0.000123751 1.20367
8.11575 7 0.446684 2.6e-05 8.70707e-06 1.08053
8.61575 7.5 0.421697 6e-06 1.0303e-06 1.03164

==> figures/BLER/v4/DPAE8_128_64_xi10_Optimal.txt <==
  ebno   snr    sigma fer ber      averagesubdecoder
  3.0103 0 1 0.819672 0.332864 4.38398
3.5103 0.5 0.944061 0.510204 0.202567 4.03741
4.0103 1 0.891251 0.338983 0.131674 3.59731
4.5103 1.5 0.841395 0.155521 0.0574699 2.81653
5.0103 2 0.794328 0.065703 0.0228113 2.15332
5.5103 2.5 0.749894 0.0222272 0.00798094 1.73562
6.0103 3 0.707946 0.00495466 0.00185103 1.3708
6.5103 3.5 0.668344 0.000544662 0.000193866 1.18442
7.0103 4 0.630957 6.3e-05 2.14844e-05 1.08747
7.5103 4.5 0.595662 6e-06 1.875e-06 1.03702

==> figures/Results/AE32_128_64.txt <==
eb    es   stddev  fer    ber  avgAdec RO FO 
3.0103 0 1 0.574713 0.243714 32 nan 11.1969
3.5103 0.5 0.944061 0.311526 0.133226 32 nan 8.52326
4.0103 1 0.891251 0.158479 0.0613114 32 nan 6.11385
4.5103 1.5 0.841395 0.0648088 0.0245565 32 nan 3.86284
5.0103 2 0.794328 0.025208 0.00882673 32 nan 2.55181
5.5103 2.5 0.749894 0.00605217 0.00205585 32 nan 1.6458
6.0103 3 0.707946 0.00101557 0.000349736 32 nan 1.2538
6.5103 3.5 0.668344 0.00010526 3.66108e-05 32 nan 1.0923
7.0103 4 0.630957 1.7e-05 6.29687e-06 32 nan 1.02976
7.5103 4.5 0.595662 0 0 32 nan 1.008

==> figures/Results/AE32_128_98.txt <==
eb    es   stddev  fer    ber  avgAdec RO FO
5.15984 4 0.630957 0.27027 0.096139 32 15.4576 3.71608
5.65984 4.5 0.595662 0.1002 0.0344873 32 11.6189 2.73419
6.15984 5 0.562341 0.0319285 0.00951664 32 7.33984 1.74854
6.65984 5.5 0.530884 0.00691228 0.00196013 32 3.93696 1.28162
7.15984 6 0.501187 0.00156713 0.00043048 32 2.03643 1.07659
7.65984 6.5 0.473151 0.000212374 5.73844e-05 32 1.28659 1.01657

==> figures/Results/AE8_128_64.txt <==
eb    es   stddev  fer    ber  avgAdec RO FO 
3.0103 0 1 0.704225 0.291263 8 nan 4.09127
3.5103 0.5 0.944061 0.5 0.204766 8 nan 3.63146
4.0103 1 0.891251 0.277008 0.111063 8 nan 3.0966
4.5103 1.5 0.841395 0.144092 0.0524361 8 nan 2.42025
5.0103 2 0.794328 0.0582411 0.021531 8 nan 1.88447
5.5103 2.5 0.749894 0.0217912 0.00786187 8 nan 1.50472
6.0103 3 0.707946 0.00473709 0.00177419 8 nan 1.22555
6.5103 3.5 0.668344 0.000507439 0.000178159 8 nan 1.08711
7.0103 4 0.630957 5.8e-05 1.925e-05 8 nan 1.02956
7.5103 4.5 0.595662 4e-06 1.25e-06 8 nan 1.00787

==> figures/Results/DAE32_128_64_new.txt <==
eb es   stddev  fer    ber   avgADEC avgADEClat latency  
3.0103 0 1 0.704225 0.286202 10.3239 39.1408 11.2535
3.5103 0.5 0.944061 0.377358 0.153125 9.60377 36.6264 10.4755
4.0103 1 0.891251 0.209644 0.0841523 8.7673 33.2683 9.55765
4.5103 1.5 0.841395 0.0763942 0.028242 6.48281 27.0863 7.14744
5.0103 2 0.794328 0.024558 0.00864133 5.10904 21.8423 5.64882
5.5103 2.5 0.749894 0.00610016 0.00205023 3.52449 15.8352 3.92161
6.0103 3 0.707946 0.00102089 0.000353801 2.55659 11.0191 2.82957
6.5103 3.5 0.668344 0.000110796 3.88824e-05 1.88327 7.09442 2.05137


==> figures/Results/DPAE32_128_64_new.txt <==
eb es   stddev  fer    ber   avgADEC 
3.0103 0 1 0.704225 0.286202 9.01657
3.5103 0.5 0.944061 0.377358 0.153125 8.19903
4.0103 1 0.891251 0.209644 0.0841523 7.3903
4.5103 1.5 0.841395 0.0763942 0.028242 5.35411
5.0103 2 0.794328 0.024558 0.00864133 4.16145
5.5103 2.5 0.749894 0.00610016 0.00205023 2.87782
6.0103 3 0.707946 0.00102089 0.000353801 2.14181
6.5103 3.5 0.668344 0.000110796 3.88824e-05 1.65081
7.0103 4 0.630957 1.8e-05 6.45313e-06 1.3419

